Low-energy Population III supernovae and the origin of extremely metal-poor stars

Some ancient, dim, metal-poor stars may have formed in the ashes of the first supernovae (SNe). If their chemical abundances can be reconciled with the elemental yields of specific Population III (Pop III) explosions, they could reveal the properties of primordial stars. But multidimensional simulations of such explosions are required to predict their yields because dynamical instabilities can dredge material up from deep in the ejecta that would otherwise be predicted to fall back on to the central remnant and be lost in one-dimensional (1D) models. We have performed two-dimensional (2D) numerical simulations of two low-energy Pop III SNe, a 12.4 Msun explosion and a 60 Msun explosion, and find that they produce elemental yields that are a good fit to those measured in the most iron-poor star discovered to date, SMSS J031300.36-670839.3 (J031300). Fallback on to the compact remnant in these weak explosions accounts for the lack of measurable iron in J031300 and its low iron-group abundances in general. Our 2D explosions produce higher abundances of heavy elements (atomic number Z > 20) than their 1D counterparts due to dredge-up by fluid instabilities. Since almost no Ni is ejected by these weak SNe, their low luminosities will prevent their detection in the near-infrared with the James Webb Space Telescope and future 30-m telescopes on the ground. The only evidence that they ever occurred will be in the fossil abundance record.

==> reply.txt <==


Reply to the Referee

We thank the referee for a careful reading of the text and are happy
to address his (or her) comments below. 

>> 1. The authors should clarify the term "low-energy supernovae". Is 
>> this a proper name or how is it defined? If it is a sub-class of 
>> supernova, what is the condition/probability to obtain one? The 
>> terms "low-energy supernovae" and "faint supernovae" seem to be 
>> used as synonyms, but are they? Same for "weak SN".."which have 
>> energies an order of magnitude lower than most SNe of this mass" 
>> is not a very precise definition for the fundamental physical 
>> concept of the paper. Please be consistent and explain the concept 
>> better.

There is no firm definition of weak SNe in the community. But the 
general consensus is that the average energy for core-collapse (CC) 
SNe is ~ 0.9 B, where 1 B = 10^51 erg (Kasen & Woosley 2009, ApJ, 
703,2205).  Weaker and dimmer SNe with energies nearly an order of 
magnitude lower have now been observed.  For progenitors that are 10 
- 20 Msun we consider 0.1 - 0.5 B to be weak SNe.  We also take 1.8 
B explosions of much more massive progenitors like our 60 Msun model 
to be weak SNe because of their low energies per unit mass.  We now 
clarify these points in the introduction.

>> 2. It is not clear if the "preliminary 1D explosion models of 
>> these stars done with the KEPLER code"  (page 2, first phrase of 
>> numerical methods) were performed by the authors or by another 
>> group (if the latter, please provide a clear reference). In this 
>> line it is not clear, why the authors have chosen exactly the two 
>> masses of 12.4 and 60 Msun, given the large uncertainties and 
>> degeneracies. E.g. Marassi et al., 2014, ApJ, 794, 100 show in 
>> their Figure 1 that the elemental abundances are qualitatively 
>> the same for progenitor masses of 13, 15, 50, and 80 Msun.  I 
>> especially doubt that the elemental yields of a 12.4Msun and a 
>> 13Msun progenitor star differ significantly. Could you please 
>> discuss in the paper the degeneracies of this method and 
>> justify why you have chosen exactly these two scenarios?

The two 1D models were part of the database of Pop III SN models
Alex Heger has run over time and now refer the reader to Heger & 
Woosley 2010, ApJ, 724, 341. We chose them because they are the 
two from the Kepler database that most closely matched J031300. 
But we do not think these are the only two SNe whose yields could 
match those in J031300 because of the many models that are not in 
the database, such as rotating Pop III stars.  Unfortunately,
degeneracies between different explosions, and even between the
same SNe run with different codes, cannot be avoided because of 
differences in hydro schemes and reaction networks, as shown by 
the yields found by Marassi et al. The intent of our study was to 
determine how mixing and fallback affected the yields of 1D SNe 
that were already a reasonable match to those of J031300.  We now
discuss these points in the first paragraphs of section 2 and the
conclusion.

>> 3. Do the terms "yields" and "abundances" refer to the elements 
>> produced in stellar burning phase? Or are these only those which 
>> can escape?  Please be more precise and consistent.  What about 
>> late fallback, i.e. elements that seem to escape over the time 
>> scale of your simulation, but which might be accreted onto the 
>> compact remnant at later times.  In the caption of Figure 4 you 
>> even write "mixing is now complete, although fallback continues". 
>> Can you quantify this effect?

Yields and abundances are synonymous and refer only to those 
elements that escape the explosion, otherwise they could not be
compared to the abundances found in J031300. The wording in the 
caption of Fig. 4 was confusing and we have omitted it. Fallback
is finished before the end of either simulation.

>> In the abstract the authors state "New observational data of 
>> these heavy elements would help to constrain the amount of 
>> mixing within these faint supernovae and unveil the properties 
>> of their progenitor stars". Please specify (in the abstract or 
>> the text) which type of observational data could distinguish 
>> between different mixing scenarios or constrain the amount of 
>> mixing.

We have removed this vague wording.

>> The authors should consider to include Volonteri, Haardt & 
>> Madau, 2003, ApJ, 582, 559 in the list of references 
>> referring to SMBH seeds.

Done.

>> "or small clusters" the authors should consider to include the 
>> recent work on this topic by Stacy, Bromm & Lee, 2016, MNRAS, 
>> 462, 1307 in the list of references.

Done.

>> "Two other lines of observation may reveal the properties of 
>> Pop III stars" besides stellar archaeology and detections of 
>> their energetic explosions we will also have a new window of 
>> opportunity to detect the first stars with gravitational waves 
>> via the mergers of their compact remnants. The authors may want 
>> to add a small discussion on this exciting new topic.

This indeed is a very interesting topic, but the literature on GWs
from Pop III stars to date has tended to focus on the stochastic
backgrounds they might build up rather than potential detections
of single events that could constrain the properties of progenitors.  
We are planning to study GW emission from Pop III and supermassive 
Pop III binary BH mergers with the Cardiff relativity group early 
next year.

>> Magg et al. 2016, MNRAS, 462, 3591 have recently discussed 
>> the rates of CC and PI SNe from the first stars. You may 
>> consider this additional reference at the end of the second 
>> paragraph on page 2.

Done.

>> Besides "dim metal-poor stars in the Local Group" and in 
>> "low-mass galaxies" the authors could explicitly discuss 
>> metal-poor stars in UFDs.

We now clarify that the dwarf galaxies mentioned at the end of
that paragraph are indeed UFDs.

>> Recently, Placco et al. (arXiv:1609.02134) have published new 
>> data that supports your statement "The elemental patterns 
>> found in metal-poor stars to date suggest that most were 
>> enriched by 10 - 40 M Pop III stars".

Now cited.

>> why do you use a cylindrical grid for a process that is rather 
>> spherically than cylindrically symmetric ("because the star 
>> is nearly spherically symmetric")? Can you exclude numerical 
>> artefacts from this choice of grid (see next point)?

Very good question.  There are issues with both cylindrical and
spherical grids in 2D. In ZR simulations, artifacts can develop 
along the z-axis while in RT runs artifacts can develop near R = 
0 at any latitude. Only ZR and XY grids are implemented in CASTRO, 
which was specifically designed for multidimensional simulations 
of SN explosions. I suspect they went with ZR grids because 
getting the physics right near R ~ 0 was more important than pole 
effects along the z-axis.  But these artifacts will appear in any 
code in 2D, not just in CASTRO. Spherical symmetry is also broken 
soon after core bounce. 

There are other consequences for mixing with modeling in 2D rather 
than 3D.  For example, turbulent cascades evolve differently in
2D.  Ultimately, the best way to go is in 3D but 2D runs are 
often done first because of feasibility and cost.  However, 
Candace Joggerst did some comparisons of mixing in CC SNe in 2D
and 3D with CASTRO and found that 2D didn't do too badly:

http://adsabs.harvard.edu/abs/2010ApJ...723..353J


>> In Figure 2 it seems as if you have preferred directions: 
>> outflows vertically and inflows horizontally. Might this be 
>> caused by the choice of the cylindrical grid? This Figure is 
>> in contrast to your statement "Because there is no rotation 
>> in our models, accretion is mostly spherical." Please rephrase.

Yes, these features are due to pole effects along the Z axis and 
reflecting boundary conditions along the inner R axis.  We now 
discuss them in the caption of Fig. 2.

>> Is your choice of the density profile for the CSM realistic? 
>> If so, please provide an explanation or reference. If not, 
>> please discuss possible implications of this choice.

The structures of these envelopes are not known for certain. 
However, Pop III stars in this mass range are not thought to
lose much mass over their lives so they would not be surrounded
by the r^-2 wind profiles that are usually assumed for massive 
stars today.  On larger scales, the star is expected to dispel 
the cloud that gave birth to it, creating uniform H II region
densities of 0.1 - 1 cm^-3 out to 50 - 100 pc.  Our choice of 
envelope is intermediate to these two extremes and is a 
reasonble bridge out to where the beginning of the H II region.  
It is also low enough in density to prevent mass loading from 
affecting the dynamics of the shock after it breaks out of the 
surface of the star.

>> Figure 6: do different elements have different velocities since 
>> they might emerge from different depths of the gravitational 
>> potential? If so, has this an influence of the distance to 
>> which different elements might be ejected or are they already 
>> well mixed at the stage where 2nd generation star formation 
>> becomes relevant? It might be interesting to discuss how the 
>> (relative) abundances depends on the distance from the SN.

Excellent question.  There is still stratification in the ejecta
after mixing, and some of the heavier elements remain at lower
mass coordinates.  This stratification could in principle act
with fallback to prevent iron from being taken up into a second 
generation star.  But we expect this effect to be small because
the ejecta will become homogenized as they plow up and mix with 
gas on larger scales in the IGM prior to forming a new star, 
erasing any chemical differentiation that existed in the original 
structure of the ejecta.

>> Figure 7: Does it physically make sense to connect the data 
>> points with straight lines, i.e. do you expect the abundances 
>> to be a smooth function of atomic number?

So this is a convention that goes back to the original 2002/2003 
papers by Heger and Woosley and has been continued ever since.
We see your point, but the lines also help distinguish between 
different progenitors with similar yields.  If it's OK with you
we'd like to keep them.

>> Figure 7: Can you please provide a quantitate comparison of 
>> "Z60 produces a slightly better fit than Z12".

We agree, this sentence was imprecise.  We now state that "Most 
of the individual elemental yields of the Z60 explosion are a
better match to those of J031300 than those of the Z12 SN."

>> If the 2D model is able to capture RT instabilities, which 
>> allow mixing and which hence allow also heavier elements from 
>> the centre to escape (compared to 1D models with a cut-off 
>> mass) should we then also expect less lighter elements to 
>> escape? Phrased differently, is the total fallback mass equal 
>> in 1D and 2D models? I can not see this trend in Figure 7, but 
>> it might be interesting to extend table 1 with the 1D results. 
>> Or at least provide the values for the ejecta and compact 
>> remnant of the 1D models.

Mixing enhances the escape of heavier 
elements deep in the ejecta but may also result in the capture 
of less massive elements at intermediate mass coordinates. But
more heavy elements will escape than lighter ones are captured
because the lighter ones are at a higher altitude.  We now
compare fallback in 1D and 2D in Table 1. Please keep in mind, 
1D models use artificial mass-cut and mixing to determine the yields. 
Therefore, the amount of 1D ejecta can be different from 2D models. 
For the 1D Z60, almost the entire CO is assumed to fallback to the 
central compact remnant.

>> "it should be good enough to make a rough estimate" what 
>> changes at lower metallicities? Please provide an explanation 
>> or otherwise rephrase it by clearly pointing out that this is 
>> an assumption.

Phrase removed.

>> "Although our 2D models produce a reasonable fit to the 
>> chemical abundances found in J031300, they do not explain 
>> its metallicity." do you refer to relative abundances with 
>> "abundances" and to the sum of all element masses as 
>> "metallicity" (see point 3 above)?

We've replaced 'metallicity' with 'dilution factors with which 
those elements appear in the star as a result of mixing in the 
IGM'. 

>> What are "Analogues of weak Pop III SNe in the local universe"?

These are solar-metallicity progenitors of similar mass and 
explosion energy.  But this sentence was removed during other
edits and is no longer present.











